Dual-Functional Waveform Design with Local Sidelobe Suppression via OTFS Signaling

Integrated sensing and communication (ISAC) is viewed as a key technology in future wireless networks. One of the main challenges in realizing ISAC is developing dual-functional waveforms that can communicate with communication receivers and perform radar sensing simultaneously. In this paper, we consider the joint design of a dual-functional orthogonal time-frequency space (OTFS) signal and a receiving filter for the ISAC system. The problem of ISAC waveform design is formulated as the minimization of the weighted integrated sidelobe level (WISL) of the ambiguity function and the interference term from ISAC waveform, with constraints on signal-to-noise ratio loss. The majorization-minimization algorithm combined with alternating iterative minimization is implemented to solve the optimization problem. Simulation results show that the WISL and the interference term can be significantly decreased to guarantee achievable data rates and detection performance.

==> Comments.txt <==
Reviewer: 1

<b>ADDITIONAL COMMENTS TO THE AUTHOR</b>:
The paper focuses on the critical issue of joint waveform optimization, aiming to minimize interference from the ISAC waveform and the weighted integrated sidelobe level (WISL). Through the joint design of the receiving filter and transmit sequence, leveraging orthogonal time-frequency space (OTFS), the proposed method significantly reduces interference, ensuring good detection performance and maintaining a high achievable data rate (ADR). There are still several concerns about this paper.
1. The identified research gap pertaining to waveform generation with a low ambiguity function (AF) sidelobe level and a high communication rate is well-articulated. The drawbacks of previous attempts, such as the dual-use waveform with limited information symbols and the sparse vector coding scheme with a marginal sidelobe reduction, are effectively acknowledged. However, a more detailed discussion on the limitations of these prior approaches would enhance the clarity of the literature review.
2. The proposed algorithm is complicated, with many derivation details omitted. It is recommended that the authors summarize the proposed algorithm into a table or a diagram to make it easier for the readers to follow.
3. What are the meanings of the $vec( )$s in the paper? I believe it means a vectorization operation towards a matrix, but the authors should define the notations clearly. Similarly, the notations $\mathbf{\Omega}{L}$ and $\mathbf{\Omega}{K}$ are not defined.
4. In Sec. IV, the authors claim to stop the iteration process when $|\mathbf{x}^{(t+1)}-\mathbf{x}^{(t)}| / |\mathbf{x}^{(t)}| \leq 10^{-6}$. However, the algorithm is proposed to optimize two variables, $\mathbf{x}$ and $\mathbf{h}$, and it is a little bit confusing to stop the iteration process based on one variable only.

Reviewer: 2

<b>ADDITIONAL COMMENTS TO THE AUTHOR</b>:
This manuscript contributes to the ISAC system by proposing a joint design approach for a dual-functional orthogonal time-frequency space (OTFS) signal and a receiving filter. This innovative design aims to minimize the weighted integrated sidelobe level (WISL) of the ambiguity function and mitigate interference from the ISAC waveform while considering constraints on signal-to-noise ratio loss. The simulation results presented in this manuscript effectively demonstrate the success of the proposed approach, with the minimization of both the interference term and WISL. However, there are some problems that need to be considered.
1. While this manuscript effectively highlights the importance of joint waveform optimization due to the inherent trade-offs in ISAC performance, it would be beneficial to briefly discuss specific challenges or gaps in existing research that motivate the study further. This addition would enhance the context for the reader, providing a clearer understanding of the research's significance.
2. The introduction should be well improved, and some of the latest works on ISAC should be well discussed, e.g., Dongdong Li’s works.
3. This manuscript successfully communicates the uniqueness of the proposed methodology, opting for orthogonal time-frequency space (OTFS) signaling through the delay-Doppler domain for transmit sequence design. However, it would be beneficial to briefly mention why this choice was made, considering the advantages of OTFS modulation for reliable communications over multi-path channels with varying delay and Doppler shifts.
4. The implementation of the alternately iterative majorization minimization (MM) method to solve the joint design problem is appropriate. Still, it might be helpful to briefly highlight the advantages or efficiency gains of this method compared to the conventional ADMM algorithm, offering a glimpse into the novelty of the proposed solution.
5. In eq. (14), the notations $\mathbf{\Omega}{L}$ and $\mathbf{\Omega}{K}$ have not been defined; please double-check the manuscript to make sure all the notations are defined before being used.
6. The stopping criterion for the MM method is not clear. The stopping criterion in the first paragraph of Section IV is set as $|\mathbf{x}^{(t+1)}-\mathbf{x}^{(t)}| / |\mathbf{x}^{(t)}| \leq 10^{-6}$, which is determined only by the variation of $\mathbf{x}$. The optimization problem proposed in this manuscript aims to design both $\mathbf{x}$ as well as $\mathbf{h}$. Do the authors consider the stopping criterion for $\mathbf{h}$?
